Deep VLBI Observations Challenge Previous Evidence of a Binary Supermassive Black Hole Residing in the Seyfert Galaxy NGC 7674

Previous Ku-band (15 GHz) imaging with data obtained from the Very Long Baseline Array (VLBA) had shown two compact, sub-pc components at the location of a presumed kpc-scale radio core in the Seyfert galaxy NGC 7674. It was then presumed that these two unresolved and compact components were dual radio cores corresponding to two supermassive black holes (SMBHs) accreting surrounding gas and launching radio-bright relativistic jets. However, utilizing the original VLBA dataset used to claim the detection of a binary SMBH, in addition to later multi-epoch/multi-frequency datatsets obtained from both the VLBA and the European VLBI Network, we find no evidence to support the presence of a binary SMBH. We place stringent upper limits to the flux densities of any sub-pc-scale radio cores which are at least an order of magnitude lower than the original VLBI radio-core detections, directly challenging the original binary SMBH detection claim. With this in mind, we discuss the possible reasons for the non-detection of any VLBI radio cores in our imaging, the possibility of a binary SMBH still residing in NGC 7674, and the prospect of future observations shedding further light on the true nature of this active galactic nucleus.

==> resonse2.txt <==
In response to the reviewer's second response and concerns we have performed additional re-calibration of the BT143/VLBA Ku/K-band datasets in order to improve the phase calibration somewhat.  The new phase plots for these data can be found in the revised paper, replacing the old phase plots of figures 5 and 6.  In particular, we adjusted the phase solution intervals and reference antennae in order to improve upon the phase calibration for these data.  We believe the RMS scatter of phases is at most a few degrees after applying the calibration, which should be sufficient for imaging purposes.  We stress that the calibrated data has also not yet had RFI removed which may impact some outliers in the calibrated phase plots.  

In addition we have re-made the Ku/K-band images with the new calibrated BT143 data and included these in the paper (none of our conclusions or results have changed as a result of these new images). 

In terms of the reviewer's remark, "Also, no phase reference phase plot is provided for the EA059 dataset at 22 GHz. This observation is the most sensitive and will have the biggest effect in the combined image."

Unforutnately, this EVN dataset was calibrated a long time ago and the authors no longer have access to the necessary calibration files in order to make the requested phase plot.  But, we assure the reviewer the phase calibration was done correctly and even without the inclusion of this dataset none of the results or conclusions from this study would be changed.  However, we believe its inclusion in the paper is important and request not to include the phase plots for EVN/EA059 in order to not delay the manuscript publication any further.

We have also included the addition of angular distance between NGC 7674 and the phase calibrators as further details which can be used to assess the phase calibration for the targets.  We believe all of the information provided in this manuscript is sufficient to ensure proper calibration of the VLBI data in addition to allowing for robust scientific inferences upon such calibration and subsequent imaging data products.


==> response.txt <==
We refer to Kharb et al. (2017) in this response to the reviewer as KLM,.  We addess the reviewer's numbered responses in turn, giving the reviewer's text in quotes and our response to these after the follwing arrow symbol: -->.  


1.)
"Please use the same RA and Dec ranges in
the different sub-plots in the left hand panel."

--> This has been appropriately changed in the paper.

"It is not immediately apparent to the
reader if component W is not detected at 5 GHz, or if it falls off the edge of the field
plotted. If W is not detected at 5 GHz, that could be a problem, as it was apparently
detected at 5 GHz in KLM. However, I note that KLM provide no 5 GHz VLBI
image, just a 2 – 5 GHz spectral index map that is pretty ratty for W, presumably
because the 5 GHz detection of W is very marginal."

--> We do not detect component W at 5 GHz (C band).  However, as you note, KLM also does not show a 5 GHz VLBI image and their 2-5 GHz spectral index map suggests they also may not detect W at 5 GHz (despite the paper potentially claiming otherwise).  Barring an actual 5 GHz image from KLM using the same dataset, it is impossible to compare our 5 GHz image to theirs, or non-detection of component W to their supposed detection.  As the point of this paper is not to re-examine the exact results of everything in the KLM paper, and the non-detection of component W at 5 GHZ has no bearing on the foucs of this study, we do not believe this to be an issue.  Therefore we do not believe it necessary to explore the non-detection jof component W at 5 GHz any further.

"Also, the two sub-plots in the
right hand panel at 15 GHz are quite uninformative. I think it would be better to see
the high frequency images on the same scale as the other frequencies, so that the
reader could assess the noise in the region (I realise the resolution over this extended
region would be a challenge)"

--> This has been appropriately changed in the paper.

2.)
"Images are, of course, useful. But by themselves they are not an adequate guide to
data quality, especially if a four sigma detection is being contested. A multitude of
sins can be hidden in an image. I would like to see the addition of plots of uv
coverage, for the individual and combined Ku band and K band datasets. And,
importantly, I would like to see plots of the phase reference phase on a representative
selection of baselines, so that I can be convinced the phase connection is working
properly."

--> We added these plots to the (new) appendix section.


"Is J2327+0940 (and J2329+0834 for KLM) a good
phase reference source at Ku/K band? Do they have any structure? Was the structure
phase removed before phase transfer?"

--> No obvious structure was seen in any of the phase calibrators; this point has been added to the text. 

3.)

"The quoted high sensitivity in this paper is due to the combination of multiple
visibility datasets being used in the imaging process. This is fine, if done properly. I
have no reason to think that this is poorly done. However, it does create an apples to
oranges comparison when challenging KLM. The original data used by KLM in 2002
has been combined with multiple datasets obtained 16 years later. The combination
of data obtained between widely spaced epochs may cause some issues. I would have
thought that the authors would do the obvious like-for-like comparison and just image
the same data as KLM used. The authors must do this. Do they also find a four
sigma dual source near the core when using the same data and similar
calibration/imaging steps as KLM? This is an essential inclusion in the paper. To
challenge the KLM result, the authors will need to explain the KLM result and show
why their new result is correct."

--> We have added an image of the KLM Ku-band (15 GHz) 2002 binary detection dataset (project BV045) to figure 2, along with an upper limit to the flux density of any VLBI radio core derived from this image to the SED given in figure 3 (which is below the bottom error bar for the flux density quoted in KLM).  However, we do not see the point of this paper to be an analysis of everything KLM may have done incorrectly in their work.  We have done an independent analysis of the KLM and other follow-up data, and do not find evidence of the binary SMBH for which they have claimed evidence of.  Their binary detection result may follow from deep cleaning of noise spikes on the part of KLM or something else, but we do not feel it is possible for us to know exactly how their result came to be without knowing more details of their analysis procedure.  Rather, we prefer to take their result as a given, and present our analysis of the same data and the high-frequency follow-up VLBI data under the hypothesis that their result is still meaningful, although different than ours.  This is the fairest assumption we can make, and allows us to analyze their result in the context of the follow-up data as we do in the discussion.

"Neither in
KLM, nor the manuscript under review, are details of CLEAN listed, like number of
iterations, the policy for placing CLEAN boxes etc."

--> This has been added.  Clean boxes (hand drawn polygons) are only placed for the C and W components known to exist in the VLBI images where they appear in the residuals during interactive clean; at no point in the interactive clean proceduare did we find evidence for a radio core to place a CLEAN box around nearby the purported binary SMBH. The CLEAN minor cycles have 3-sigma rms-based threshold stopping points, and use the "hogbom" deconvolution algorithm.  As we state above, inappropriately placing clean masks around potential noise spikes can add significance to noise, and as such we did not feel it was appropriate to add clean components to anything in the immediate vicintiy of the purported dual VLBI radio cores.   


4.)
"Data is a plural noun. Please correct throughout the paper"

--> This has been appropriately changed in the paper.

5.)
"At line 73 on page 2, there is a wider literature on the search for binary black holes
based on indirect indicators. The authors should cite more than themselves and KLM.
For example, Tingay and Wayth 2011, Rubinar et al. 2019, Lin et al. 2018, Müller-
Sánchez et al. 2015, Liu 2014, and others"

--> This particular clause and citation refers specifically to VLBI follow-up studies of binary SMBH candidates identified through other indirect methods, of which Breiding+21 and KLM are two prominent examples (of which there are not a lot of examples).  The first few sentences of the previous paragraph (lines 49-54) cite *many* examples of binary SMBH candidates identified through indirect methods, mainly through observations of offset broad emission lines and light curve periodicity. 

6.)
"The discussion and concluding remarks sections opens with an extraordinarily long
paragraph. Please break it up for readability."

--> This has been appropriately changed in the paper.


"Also, the rather complicated reasoning
behind the absence of the core, due to variability, is a little strange. This supposes
that the core existed in 2002, but not in 2018. But the data to test this combines 2002
and 2018 data. An image from 2002 confirming the existence of the core would make
this a valid analysis to pursue. So why not just check that (comment 3, above)?
Otherwise, if the core does not exist in 2002, no need for the analysis. I found the
logic of this section a little hard to follow, in the context of the challenge to KLM.
The argument based on precession is likewise a bit complicated and speculative for
such flimsy data;"

--> We have added the image of the KLM detection dataset at 15 GHz, along with its resulting flux density upper limit for the VLBI radio core non-detections to our radio SED.  However, the analysis of variability given in the paper is important to consider in the context of taking the KLM detection at face value, regardless of our results of the same dataset.  When we originally approached KLM with our results, their response was that our follow-up VLBI non-detections are not surprisiging in light of potential flux vairablity for the purported VLBI radio cores.  Thus, our careful analysis of flux variability shows this response to be invalid and can not rescue the binary hypothesis for NGC 7674.  The formalism surrounding the discussion on and calculation of the precession timescales may also be applicable to other sources with similar claims from the analysis of their light curves.  Thus, it also has a useful inclusion in this paper beyond the sole analysis of NGC 7674.   


==> third_response.txt <==
We thank the referee for taking the time to review our manuscript another time.  We respond to their text which we place in quotations after the following symbol: --> 

"If the EVN data are to be included in the analysis, the authors will need to provide the calibration information for these observations, as for the VLBA data. If this represents an unacceptable delay to publication for the authors, the EVN data should be excluded from the publication. It is impossible to review a result simply on the assurance that lost calibration information is ok. The EVN data will be the highest sensitivity observation and will therefore have the biggest impact on the combined imaging. The changes to the VLBA calibration make me wary, so I think it is important to see the equivalent analysis of the EVN data."

-->

At the request of the reviewer, we have removed the K-band EVN dataset from the paper.  This involved re-making the K-band image, and re-deriving the resulting non-detection upper limit from said image.  All appropriate figures and text in the paper have been changed as a result.  As can be seen, neither any of the results, nor the discussion/conclusion of the paper needed any ammendment as consequence.  

